Identifying Query-Relevant Neurons in Large Language Models for Long-Form Texts

Large Language Models (LLMs) possess vast amounts of knowledge within their parameters, prompting research into methods for locating and editing this knowledge. Previous work has largely focused on locating entity-related (often single-token) facts in smaller models. However, several key questions remain unanswered: (1) How can we effectively locate query-relevant neurons in decoder-only LLMs, such as Llama and Mistral? (2) How can we address the challenge of long-form (or free-form) text generation? (3) Are there localized knowledge regions in LLMs? In this study, we introduce Query-Relevant Neuron Cluster Attribution (QRNCA), a novel architecture-agnostic framework capable of identifying query-relevant neurons in LLMs. QRNCA allows for the examination of long-form answers beyond triplet facts by employing the proxy task of multi-choice question answering. To evaluate the effectiveness of our detected neurons, we build two multi-choice QA datasets spanning diverse domains and languages. Empirical evaluations demonstrate that our method outperforms baseline methods significantly. Further, analysis of neuron distributions reveals the presence of visible localized regions, particularly within different domains. Finally, we show potential applications of our detected neurons in knowledge editing and neuron-based prediction.

==> rebuttal.txt <==

### First Reviewer
Review:
This paper presents an architecture-agnostic framework for identifying query-relevant neurons in LLMs. They build two multi-choice QA datasets spanning diverse domains and languages. Empirical evaluations demonstrate that proposed QRNCA outperforms baseline methods significantly. The paper is well-motivated, and the methodology is clear and well-structured. The experiments are comprehensive.

However, I have several concerns:

Dataset Statistics: The dataset construction includes sub-categories with only 100 questions or fewer, which raises doubts about the generalizability of the results.

Insights on Baseline Performance in Table 3: It’s unclear why the baselines perform similarly to random selection on Boost on Domain. Could the authors provide insights into this?

PCR Reporting: In Section 5.3, the authors mention recording PCR on a specific dataset. Which dataset was used, and why aren’t results provided for all datasets?

Figure 3 Clarity: The distinctions between "related" and "unrelated" in Figure 3 are unclear. Further clarification on this point would improve interpretability.

Rating: 7: Good paper, accept
Confidence: 4: The reviewer is confident but not absolutely certain that the evaluation is correct

### Response
We thank you for your positive feedback and valuable suggestions.


Q1: Dataset Statistics: The dataset construction includes sub-categories with only 100 questions or fewer, which raises doubts about the generalizability of the results.
A1: Our constructed datasets contain samples from multiple subjects and languages (in total, 6 subjects and 6  languages), which is sufficient to test the generality of different approaches. To propose a large-scale dataset is not our goal here.   


Q2:  In Table 3, it’s unclear why the baselines perform similarly to random selection on Boost on Domain.
A2: The domain dataset is much more challenging than the language dataset due to its length of answers and the requirement of complex reasoning (see examples in Table A4). Therefore, simple baselines such as Activation and Knowledge Neuron cannot identify QR neurons effectively.  

Q3: PCR Reporting: In Section 5.3, Which dataset was used, and why aren’t results provided for all datasets? 
A3: We used all our constructed datasets for the experiments described in Section 5.3.
In Table 3, we do not provide detailed scores across all datasets due to the space limit, but we do report all scores of our methods in Figure 3, Figure A3, and Table A2.  


Q4: Figure 3 Clarity: The distinctions between "related" and "unrelated"
A4: We hope that good QR neurons can affect the knowledge expressions of the corresponding queries (related) while exerting a low impact on unrelated queries. To test this,  we introduce a control group (unrelated) of randomly selected queries from unrelated fields. For example, if the input query is from the biological domain, the detected neurons should be also tested on queries from the chemistry domain to validate the specificity of these neurons. We will clarify this in the paper.

### Second Reviewer
This works proposes a novel Query-Relevance Neuron Cluster Attribution (QRNCA) method for detecting query-relevant neurons within LLMs. QRNCA is able to identify neurons relevant to diverse subject domains, languages, and those that are activated for common words. Through comprehensive evaluations, the authors demonstrate the good performance and its value in real-world applications.

Pros:

The proposed is interesting and effective. The observations are insightful.
The experiment setup is comprehensive and reasonable. Experiments covers multiple domains and languages. The proposed approach is tested on two different LLMs, namely Llama-3 and Mistral.
The writing is overall clear and easy to follow.
Cons: Some minor concerns include:

Based on the provided dataset examples, the answers are not particularly 'long'. I think the term 'free-form text' more precisely describes the test setup here.
It is unclear how the hyper-parameters mentioned in Section 5.1 are chosen. It would also be good to discuss the sensitivity of the proposed method to them.
The experiments covered two LLMs of similar sizes. I would suggest testing models of different sizes, such as the Phi-3 family from Microsoft, to see if the conclusions could generalize. In addition, I also suggest use the more recent llama-3 or llama-3.1 models instead of llama-2 due to its much improved performance.
Rating: 7: Good paper, accept
Confidence: 4: The reviewer is confident but not absolutely certain that the evaluation is correct

### Response
Thank you for your useful feedback and suggestions.

Q1: the answers are not particularly 'long'. I think the term 'free-form text' more precisely describes the test setup here.
A1: Free-from is a very suitable word here. We will consider this. 

Q2: It is unclear how the hyper-parameters mentioned in Section 5.1 are chosen. It would also be good to discuss the sensitivity of the proposed method to them.
A2: The hyperparameters are selected based on a hold-out set of biology queries with 50 samples. We will discuss the hyperparameter selection and sensitivity in the next version. 

Q3: I would suggest testing models of different sizes
A3: We believe that our experiments on two 7B models and multiple datasets sufficiently support our conclusions, but agree that it would be useful to also include more recent models like Llama-3. 

### Third Reviewer
This paper proposes a method to find neurons in LLMs that are relevant for queries and long-form answers in the form of multi-choice QA. This method is based on the previous work of Knowledge Attribution which localizes neurons relevant for specific knowledge in BERT; then, after locating relevant neurons for a given query, the proposed method make clusters of different sets of neurons in order to compute the Inverse Cluster Attribution score which will discard neurons frequently occurring in diverse query types. Moreover, neurons dedicated to common items such as stopwords are removed. Thus, remaining neurons are the target neurons which are hypothesized to contain the information relevant to answer a target query.

Clarity: the text of the paper is mainly clearly written but Equations 4 and 5 are not fully explained; Figure 1 is oversimplistic and does not explain the method; the method in the Section The Function of Common Neurons is unclear; also unclear is th partial derivative of P in Section 4.2; and some figures are wrongly referenced. Overall, I'd suggest to better explain methods and results.

Originality: the paper shows some originality by proposing relevant modifications to a previous knowledge-attribution method

Significance of this work: this work seems to be highly relevant for the NLP field

Pros:

Interesting approach is proposed which seems to be model agnostic

Llama 2 and Mistral are studied

3 baselines and 2 ablations are carried out

studies were done for 2 types of dataset: scientific knowledge and languages

2 applications for this method are showcased: knowledge editing and neuron-based prediction

Cons:

the overall logic underlying the proposed method for neuron localization is unclear. It is shown that the discovered neurons are relevant for a target query, which includes the candidate answers, in the sense that if their activations are dramatically changed then the multiple-choice answer generated would be incorrect. What does this mean from a mechanistic perspective? Does it mean that the discovered neurons: a) store the knowledge sought (the long-form answer)? b) store the concepts/information associated with the query which when altered, in some way, negatively impacts on the generation of the correct answer? Or anything of the like?

there are some unclear experimental settings: how big is the set of related queries? how big is the set of unrelated queries? how similar/disimilar are those set of queries? i.e. what is the best criterion for selection of the control set of unrelated queries? the authors mentioned that the unrelated queries were randomly chosen but this may not be the best criterion: probably, similarity between related and unrelated queries may play a role for a proper neuron discovery

the proposed metric PRC is not very interpretable. The proposed method achieves higher values than other methods (baselines) on this metric; however, this may not really mean that the proposed method is the most desirable in terms of effects induced. The bigger the value in PRC could mean that not only the proposed neurons are really associated with the target (related) queries, it could also mean that they affect the unrelated (control) queries but since they are measuring the change of probability of correct answer as a ratio between related and unrelated queries, then the ratio is big because it affects more the related queries but it doesn't mean it does not affect the unrelated queries. On the other hand, other methods with lower PRC scores may be worse in terms of finding the correct neurons for the related (target) queries but may be better in terms of not modifying the knowledge expression of the unrelated queries. It would be very informative to show all the numbers for all baselines similar to Figure 3 for the proposed method

In Table 3 there is a result which seems counterintuitive: suppressing the neurons leads to higher probability of the correct answer. Why is so?

For the analysis in Section 5.2, I think it would be important to see actual overlaps of information to get a better sense of the behavior of the proposed method in terms of the knowledge expression of the neurons detected

Rating: 7: Good paper, accept
Confidence: 3: The reviewer is fairly confident that the evaluation is correct

### Response
Thank you for your insightful feedback and useful suggestions. We will revise our manuscript according to your comments. 


Q1: the overall logic underlying the proposed method for neuron localization is unclear
A1: The localized neurons are supposed to be highly associated with a piece of knowledge， i.e., the query-answer facts.
Activation-based methods investigate the activation patterns of neurons to a specific query.
In contrast, our input-output localization can offer fine-grained attribution by quantifying the sensitivity of model outputs to internal components in response to a given input. 
Our goal of detecting these neurons: (1) understand the knowledge mechanisms of LLMs. How and where do LLMs store knowledge. (2) Knowledge Updating. How to use identified neurons to impact the knowledge expression of LLMs.
We will clarify this in the next version.

Q2: the proposed metric PRC is not very interpretable.
A2: Thanks for pointing out this. First, we have reported the detailed scores across different baselines in Table A2 in the appendix, which confirms again that our proposed method can outperform other related methods. Second,  apart from the PCR, another evaluation method, knowledge editing, is used, as shown in Table 5. 
In summary, comprehensive evaluation demonstrates that our method can identify more relevant neurons. 

Q3: In Table 3 there is a result that seems counterintuitive
A4: Apart from the Random Neurons, suppressing the neurons identified by all of the other methods consistently resulted in reducing the probability of the correct answer (see the detailed scores in Table A2 in the appendix). Meanwhile, randomly selected neurons only have a very minor impact on the model predictions for the related (+0.06) and unrelated (+0.11) queries. 


Q4: For the analysis in Section 5.2, I think it would be important to see actual overlaps of information to get a better sense of the behavior of the proposed method in terms of the knowledge expression of the neurons detected
A4: This is an interesting idea. In Section 5.2, we aim to examine the polysemanticity of neurons—that is, whether a single neuron represents multiple concepts. We believe that genuine overlaps in information can lead to consistent conclusions, with higher overlap levels than those observed in our general domain comparisons.


Q5: there are some unclear experimental settings: how big is the set of related queries? how big is the set of unrelated queries? how similar/disimilar are those set of queries? i.e. what is the best criterion for selection of the control set of unrelated queries? the authors mentioned that the unrelated queries were randomly chosen but this may not be the best criterion: probably, similarity between related and unrelated queries may play a role for a proper neuron discovery
A5: The unrelated set is equal in size to the related set, which corresponds to our constructed dataset (see Table 2). Unrelated queries are sampled from different subjects or domains (e.g., biology as related, and computer science as unrelated). Distance-based sampling is a more effective strategy, which we will discuss further in our paper. 


